Measurement of beta in B decays to charm and charmonium in BABAR

In this article we will review recent BABAR measurements of Unitarity Triangle angle beta in B meson decays to charm and charmonium.

==> conf_writeup.txt <==
\\
Title: Measurement of beta in B decays to charm and charmonium in BABAR
Authors: Marco Bomben (for the BABAR Collaboration)
Comments: 3 pages, 1 postscript figues, contributed to the Proceedings of 
EPS-HEP2007
Report-no: BABAR-TALK-07/091, SLAC-PUB-12847
\\
In this article we will review recent BABAR measurements of Unitarity Triangle
 angle beta in B meson decays to charm and charmonium.
\\

